Mass of Cepheid V350 Sgr Incorporating Interferometry and the Companion Mass

The system V350 Sgr has a classical Cepheid for the primary. Interferometry is presented for the system and the full orbit is determined. The mass of the companion has been determined from an {\it IUE} spectrum and comparison with the mass-temperature relation from Detached Eclipsing Binaries. Combined with the mass of the companion (2.6 $\pm$ 0.2 M$_\odot$), the mass of the Cepheid is determined to be 4.7 $\pm$ 0.8 M$_\odot$. For systems with less complete information, Cepheid masses can be determined from a single-lined spectroscopic orbit, {\it Gaia} proper motion anomalies, and the mass of the companion from the ultraviolet. Uncertainties resulting from different approaches to mass determination are discussed, and are expected to be reduced after the {\it Gaia} DR4 release. Temperatures for Morgan Keenan (MK) standard stars from the ultraviolet are also provided.

==> abs.txt <==

Mass of Cepheid V350 Sgr Incorporating Interferometry and the Companion Mass

Nancy Remage Evans, Alexandre Gallenne, Pierre Kervella, H. Moritz Guenther,
Joanna Kuraszkiewicz, Richard I. Anderson, Charles Proffitt, Antoine Merand,
Boris Trahin, Giordano Viviani, and Shreeya Shetye

The system V350 Sgr  has a classical Cepheid
for the primary.  Interferometry is presented for the system
and  the full orbit is determined. The mass of the companion has
been determined from an {\it IUE} spectrum and comparison with the
mass-temperature relation from Detached Eclipsing Binaries. Combined with
the mass of the companion (2.6 $\pm$ 0.2  M$_\odot$), the mass of
the Cepheid is determined to be 4.7 $\pm$ 0.8 M$_\odot$.  For systems
with less complete information, 
Cepheid masses can be determined from a single-lined spectroscopic orbit,
{\it Gaia} proper motion anomalies, and the mass of the companion from the
ultraviolet.  Uncertainties resulting from different approaches
to mass determination are  discussed, and are expected to be 
reduced after the {\it Gaia} DR4 release.  Temperatures for Morgan
Keenan (MK) standard stars from the ultraviolet are also provided.  
   

